ExploreRepair: Evidence-Specialized Agents for Vulnerability Repair under Information Constraints

Automated vulnerability repair must often operate with incomplete vulnerability information: developers may lack an accurate vulnerability classification or a provided proof-of-vulnerability (PoV) test, yet still need to produce a repair. Without detailed information, a key challenge is to explore multiple plausible interpretations of the vulnerability before committing to a repair. To address this challenge, we propose ExploreRepair, a vulnerability repair framework that reconciles the vulnerability observations and repair implementations from a team of exploration agents. We first collect these observations and repair implementations from three agents, each tasked with exploring a specific dimension of the vulnerability. Then, a Lesson Aggregator and a Patch Aggregator independently synthesize repairs from these observations and concrete implementations before a final Aggregator reconciles their proposals without benchmark feedback. On PatchEval, ExploreRepair achieves repair success rates of 39.6% and 71.6% with GPT-5.6-Luna and DeepSeek-V4.1-Flash, respectively, exceeding EvoRepair, a state-of-the-art vulnerability repair approach, by 16.0 and 25.4 percentage points. On VulnLoc+, it achieves success rates of 51.4% and 62.9%, respectively, exceeding LoopRepair's variant without PoV tests by 20.0 and 17.1 percentage points.

==> images/explorer_overlap.json <==
{
  "evaluation_size": 169,
  "models": {
    "gpt-5.6-luna": {
      "successes": {
        "Code Knowledge Graph": [
          "CVE-2016-10548",
          "CVE-2017-0360",
          "CVE-2017-1001004",
          "CVE-2017-16100",
          "CVE-2018-3733",
          "CVE-2019-10787",
          "CVE-2019-10788",
          "CVE-2019-10792",
          "CVE-2019-10795",
          "CVE-2019-15597",
          "CVE-2020-15233",
          "CVE-2020-26215",
          "CVE-2020-26237",
          "CVE-2020-26294",
          "CVE-2020-7613",
          "CVE-2020-7674",
          "CVE-2020-7781",
          "CVE-2020-7795",
          "CVE-2021-21291",
          "CVE-2021-21384",
          "CVE-2021-22538",
          "CVE-2021-23363",
          "CVE-2021-23384",
          "CVE-2021-29417",
          "CVE-2021-32796",
          "CVE-2021-32803",
          "CVE-2021-33420",
          "CVE-2021-39163",
          "CVE-2021-43798",
          "CVE-2022-1883",
          "CVE-2022-1986",
          "CVE-2022-1992",
          "CVE-2022-2024",
          "CVE-2022-21683",
          "CVE-2022-23536",
          "CVE-2022-23538",
          "CVE-2022-23857",
          "CVE-2022-2421",
          "CVE-2022-24825",
          "CVE-2022-31506",
          "CVE-2022-35949",
          "CVE-2022-36087",
          "CVE-2022-3920",
          "CVE-2022-39286",
          "CVE-2022-46146",
          "CVE-2022-4643",
          "CVE-2023-25168",
          "CVE-2023-32303",
          "CVE-2023-40267",
          "CVE-2024-0243",
          "CVE-2024-23334",
          "CVE-2024-24747",
          "CVE-2024-25620",
          "CVE-2024-27302",
          "CVE-2024-30260",
          "CVE-2024-3571",
          "CVE-2024-45043",
          "CVE-2024-6257",
          "CVE-2025-27154",
          "CVE-2025-43859",
          "CVE-2025-48374"
        ],
        "Intent": [
          "CVE-2016-10548",
          "CVE-2017-0360",
          "CVE-2017-1001004",
          "CVE-2017-16100",
          "CVE-2019-10787",
          "CVE-2019-10788",
          "CVE-2019-10792",
          "CVE-2019-10795",
          "CVE-2019-15597",
          "CVE-2020-15233",
          "CVE-2020-26215",
          "CVE-2020-26237",
          "CVE-2020-26294",
          "CVE-2020-7613",
          "CVE-2020-7674",
          "CVE-2020-7781",
          "CVE-2020-7795",
          "CVE-2021-21291",
          "CVE-2021-22538",
          "CVE-2021-23363",
          "CVE-2021-23384",
          "CVE-2021-29417",
          "CVE-2021-32796",
          "CVE-2021-33420",
          "CVE-2021-37713",
          "CVE-2021-43798",
          "CVE-2022-1883",
          "CVE-2022-1992",
          "CVE-2022-2024",
          "CVE-2022-21683",
          "CVE-2022-23536",
          "CVE-2022-23538",
          "CVE-2022-23857",
          "CVE-2022-28346",
          "CVE-2022-31506",
          "CVE-2022-36087",
          "CVE-2022-39286",
          "CVE-2022-46146",
          "CVE-2022-4643",
          "CVE-2023-24623",
          "CVE-2023-25168",
          "CVE-2023-40267",
          "CVE-2024-0243",
          "CVE-2024-27302",
          "CVE-2024-30260",
          "CVE-2024-3571",
          "CVE-2024-45043",
          "CVE-2024-6257",
          "CVE-2025-27154",
          "CVE-2025-43859"
        ],
        "PoV": [
          "CVE-2016-10548",
          "CVE-2017-0360",
          "CVE-2017-1001004",
          "CVE-2017-16100",
          "CVE-2018-3778",
          "CVE-2019-10787",
          "CVE-2019-10788",
          "CVE-2019-10792",
          "CVE-2019-10795",
          "CVE-2019-15597",
          "CVE-2020-26215",
          "CVE-2020-26237",
          "CVE-2020-26294",
          "CVE-2020-7613",
          "CVE-2020-7674",
          "CVE-2020-7781",
          "CVE-2020-7795",
          "CVE-2021-21291",
          "CVE-2021-21354",
          "CVE-2021-22538",
          "CVE-2021-23363",
          "CVE-2021-23384",
          "CVE-2021-29417",
          "CVE-2021-32796",
          "CVE-2021-33420",
          "CVE-2021-37712",
          "CVE-2021-37713",
          "CVE-2021-43798",
          "CVE-2022-1883",
          "CVE-2022-1986",
          "CVE-2022-1992",
          "CVE-2022-2024",
          "CVE-2022-21683",
          "CVE-2022-23536",
          "CVE-2022-23538",
          "CVE-2022-23857",
          "CVE-2022-29188",
          "CVE-2022-31506",
          "CVE-2022-35949",
          "CVE-2022-36087",
          "CVE-2022-39286",
          "CVE-2022-46146",
          "CVE-2022-4643",
          "CVE-2023-24623",
          "CVE-2023-25168",
          "CVE-2023-34233",
          "CVE-2023-40267",
          "CVE-2024-0243",
          "CVE-2024-23334",
          "CVE-2024-24747",
          "CVE-2024-27302",
          "CVE-2024-30260",
          "CVE-2024-3571",
          "CVE-2024-45043",
          "CVE-2024-6257",
          "CVE-2025-43859",
          "CVE-2025-48374"
        ]
      },
      "totals": {
        "Code Knowledge Graph": 61,
        "Intent": 50,
        "PoV": 57
      },
      "regions": {
        "100": 9,
        "010": 1,
        "001": 5,
        "110": 2,
        "101": 5,
        "011": 2,
        "111": 45
      },
      "union": 69,
      "unrepaired": 100
    },
    "deepseek-v4.1-flash": {
      "successes": {
        "Code Knowledge Graph": [
          "CVE-2015-8213",
          "CVE-2016-10548",
          "CVE-2017-0360",
          "CVE-2017-1000189",
          "CVE-2017-1001003",
          "CVE-2017-1001004",
          "CVE-2017-16100",
          "CVE-2018-14574",
          "CVE-2018-18074",
          "CVE-2018-3733",
          "CVE-2019-10787",
          "CVE-2019-10788",
          "CVE-2019-10792",
          "CVE-2019-10795",
          "CVE-2019-10856",
          "CVE-2019-15597",
          "CVE-2020-10691",
          "CVE-2020-15233",
          "CVE-2020-25459",
          "CVE-2020-26226",
          "CVE-2020-26237",
          "CVE-2020-26294",
          "CVE-2020-7613",
          "CVE-2020-7674",
          "CVE-2020-7781",
          "CVE-2020-7795",
          "CVE-2021-21291",
          "CVE-2021-21384",
          "CVE-2021-22538",
          "CVE-2021-23363",
          "CVE-2021-23384",
          "CVE-2021-29417",
          "CVE-2021-32796",
          "CVE-2021-32803",
          "CVE-2021-32804",
          "CVE-2021-33203",
          "CVE-2021-33420",
          "CVE-2021-3583",
          "CVE-2021-37712",
          "CVE-2021-37713",
          "CVE-2021-39163",
          "CVE-2021-41125",
          "CVE-2021-41246",
          "CVE-2021-43798",
          "CVE-2022-0235",
          "CVE-2022-0691",
          "CVE-2022-1883",
          "CVE-2022-1986",
          "CVE-2022-1992",
          "CVE-2022-2024",
          "CVE-2022-21699",
          "CVE-2022-23536",
          "CVE-2022-23538",
          "CVE-2022-23857",
          "CVE-2022-24825",
          "CVE-2022-28346",
          "CVE-2022-29822",
          "CVE-2022-31145",
          "CVE-2022-31506",
          "CVE-2022-3298",
          "CVE-2022-35949",
          "CVE-2022-36087",
          "CVE-2022-36103",
          "CVE-2022-3920",
          "CVE-2022-39286",
          "CVE-2022-39340",
          "CVE-2022-41672",
          "CVE-2022-46146",
          "CVE-2022-4724",
          "CVE-2023-24623",
          "CVE-2023-25168",
          "CVE-2023-25173",
          "CVE-2023-34233",
          "CVE-2023-34457",
          "CVE-2023-40267",
          "CVE-2023-45809",
          "CVE-2023-5122",
          "CVE-2024-0243",
          "CVE-2024-23334",
          "CVE-2024-24747",
          "CVE-2024-25620",
          "CVE-2024-27302",
          "CVE-2024-30260",
          "CVE-2024-3571",
          "CVE-2024-3848",
          "CVE-2024-39330",
          "CVE-2024-45043",
          "CVE-2024-49750",
          "CVE-2024-6257",
          "CVE-2025-24806",
          "CVE-2025-24976",
          "CVE-2025-27154",
          "CVE-2025-43859",
          "CVE-2025-48374"
        ],
        "Intent": [
          "CVE-2015-3295",
          "CVE-2015-8213",
          "CVE-2016-10548",
          "CVE-2017-0360",
          "CVE-2017-1000189",
          "CVE-2017-1001003",
          "CVE-2017-16100",
          "CVE-2017-7233",
          "CVE-2018-14574",
          "CVE-2018-18074",
          "CVE-2018-3733",
          "CVE-2018-3778",
          "CVE-2019-10787",
          "CVE-2019-10788",
          "CVE-2019-10792",
          "CVE-2019-10795",
          "CVE-2019-10856",
          "CVE-2019-15597",
          "CVE-2019-16789",
          "CVE-2020-10691",
          "CVE-2020-25459",
          "CVE-2020-26215",
          "CVE-2020-26226",
          "CVE-2020-26237",
          "CVE-2020-26294",
          "CVE-2020-7613",
          "CVE-2020-7674",
          "CVE-2020-7781",
          "CVE-2020-7795",
          "CVE-2020-8559",
          "CVE-2021-21291",
          "CVE-2021-21354",
          "CVE-2021-21432",
          "CVE-2021-22538",
          "CVE-2021-23363",
          "CVE-2021-23384",
          "CVE-2021-29417",
          "CVE-2021-31542",
          "CVE-2021-32796",
          "CVE-2021-32803",
          "CVE-2021-32804",
          "CVE-2021-33203",
          "CVE-2021-33420",
          "CVE-2021-37712",
          "CVE-2021-37713",
          "CVE-2021-39163",
          "CVE-2021-41125",
          "CVE-2021-41246",
          "CVE-2021-43798",
          "CVE-2022-0155",
          "CVE-2022-0235",
          "CVE-2022-0577",
          "CVE-2022-0691",
          "CVE-2022-1883",
          "CVE-2022-1986",
          "CVE-2022-1992",
          "CVE-2022-2024",
          "CVE-2022-21699",
          "CVE-2022-23536",
          "CVE-2022-23538",
          "CVE-2022-23857",
          "CVE-2022-2421",
          "CVE-2022-24825",
          "CVE-2022-28346",
          "CVE-2022-28347",
          "CVE-2022-31506",
          "CVE-2022-3298",
          "CVE-2022-35949",
          "CVE-2022-36009",
          "CVE-2022-36087",
          "CVE-2022-3920",
          "CVE-2022-39286",
          "CVE-2022-39340",
          "CVE-2022-46146",
          "CVE-2022-4643",
          "CVE-2023-24623",
          "CVE-2023-25168",
          "CVE-2023-30172",
          "CVE-2023-40267",
          "CVE-2023-45809",
          "CVE-2023-5122",
          "CVE-2024-0243",
          "CVE-2024-10220",
          "CVE-2024-23334",
          "CVE-2024-24747",
          "CVE-2024-25620",
          "CVE-2024-27302",
          "CVE-2024-30260",
          "CVE-2024-3571",
          "CVE-2024-3848",
          "CVE-2024-39330",
          "CVE-2024-42005",
          "CVE-2024-45043",
          "CVE-2024-49750",
          "CVE-2024-54132",
          "CVE-2024-6257",
          "CVE-2025-24882",
          "CVE-2025-24976",
          "CVE-2025-27154",
          "CVE-2025-43859",
          "CVE-2025-48374"
        ],
        "PoV": [
          "CVE-2015-8213",
          "CVE-2016-10548",
          "CVE-2017-0360",
          "CVE-2017-1000189",
          "CVE-2017-1001003",
          "CVE-2017-1001004",
          "CVE-2017-16100",
          "CVE-2018-14574",
          "CVE-2018-18074",
          "CVE-2018-3733",
          "CVE-2018-3778",
          "CVE-2019-10787",
          "CVE-2019-10788",
          "CVE-2019-10792",
          "CVE-2019-10795",
          "CVE-2019-15597",
          "CVE-2020-15233",
          "CVE-2020-25459",
          "CVE-2020-26215",
          "CVE-2020-26226",
          "CVE-2020-26237",
          "CVE-2020-26294",
          "CVE-2020-7613",
          "CVE-2020-7674",
          "CVE-2020-7781",
          "CVE-2020-7795",
          "CVE-2021-21291",
          "CVE-2021-21384",
          "CVE-2021-21432",
          "CVE-2021-22538",
          "CVE-2021-23363",
          "CVE-2021-23384",
          "CVE-2021-23727",
          "CVE-2021-29417",
          "CVE-2021-32796",
          "CVE-2021-32803",
          "CVE-2021-32804",
          "CVE-2021-33203",
          "CVE-2021-33420",
          "CVE-2021-37712",
          "CVE-2021-37713",
          "CVE-2021-39163",
          "CVE-2021-41125",
          "CVE-2021-43798",
          "CVE-2022-0155",
          "CVE-2022-0235",
          "CVE-2022-0691",
          "CVE-2022-1883",
          "CVE-2022-1986",
          "CVE-2022-1992",
          "CVE-2022-2024",
          "CVE-2022-21683",
          "CVE-2022-21699",
          "CVE-2022-21712",
          "CVE-2022-23536",
          "CVE-2022-23538",
          "CVE-2022-23857",
          "CVE-2022-24065",
          "CVE-2022-24825",
          "CVE-2022-28346",
          "CVE-2022-28347",
          "CVE-2022-29188",
          "CVE-2022-29822",
          "CVE-2022-31506",
          "CVE-2022-35949",
          "CVE-2022-36009",
          "CVE-2022-36087",
          "CVE-2022-36103",
          "CVE-2022-3920",
          "CVE-2022-39286",
          "CVE-2022-39340",
          "CVE-2022-41672",
          "CVE-2022-46146",
          "CVE-2022-4724",
          "CVE-2023-24623",
          "CVE-2023-25168",
          "CVE-2023-34233",
          "CVE-2023-40267",
          "CVE-2023-45809",
          "CVE-2023-50726",
          "CVE-2023-5122",
          "CVE-2024-0243",
          "CVE-2024-23334",
          "CVE-2024-25620",
          "CVE-2024-27302",
          "CVE-2024-30260",
          "CVE-2024-3571",
          "CVE-2024-39330",
          "CVE-2024-42005",
          "CVE-2024-43405",
          "CVE-2024-45043",
          "CVE-2024-6257",
          "CVE-2025-23042",
          "CVE-2025-24806",
          "CVE-2025-24976",
          "CVE-2025-27154",
          "CVE-2025-43859",
          "CVE-2025-48374"
        ]
      },
      "totals": {
        "Code Knowledge Graph": 94,
        "Intent": 101,
        "PoV": 98
      },
      "regions": {
        "100": 4,
        "010": 13,
        "001": 8,
        "110": 7,
        "101": 9,
        "011": 7,
        "111": 74
      },
      "union": 122,
      "unrepaired": 47
    }
  }
}

